Non-Pauli Errors in the Three-Dimensional Surface Code

A powerful feature of stabiliser error correcting codes is the fact that stabiliser measurement projects arbitrary errors to Pauli errors, greatly simplifying the physical error correction process as well as classical simulations of code performance. However, logical non-Clifford operations can map Pauli errors to non-Pauli (Clifford) errors, and while subsequent stabiliser measurements will project the Clifford errors back to Pauli errors the resulting distributions will possess additional correlations that depend on both the nature of the logical operation and the structure of the code. Previous work has studied these effects when applying a transversal $T$ gate to the three-dimensional colour code and shown the existence of a non-local "linking charge" phenomenon between membranes of intersecting errors. In this work we generalise these results to the case of a $CCZ$ gate in the three-dimensional surface code and find that many aspects of the problem are much more easily understood in this setting. In particular, the emergence of linking charge is a local effect rather than a non-local one. We use the relative simplicity of Clifford errors in this setting to simulate their effect on the performance of a single-shot magic state preparation process (the first such simulation to account for the full effect of these errors) and find that their effect on the threshold is largely determined by probability of $X$ errors occurring immediately prior to the application of the gate, after the most recent stabiliser measurement.

==> data/data_X_cubic_L=11_ccz=0.csv <==
p,pfail_C_X,err_C_X
0.0109524,0.0005399784008639655,0.00014398545969920628
0.0119048,0.0007399704011839527,0.00016853657414011552
0.0128571,0.0010899564017439302,0.00020451043983175872
0.0138095,0.001919923203071877,0.0002713140919715852
0.0147619,0.0025998960041598335,0.0003156170254191085
0.0157143,0.0037098516059357626,0.0003768069605100801
0.0166667,0.005359785608575657,0.0004525373671852646
0.017619,0.006929722811087557,0.0005141568816883143
0.0185714,0.009439622415103396,0.0005993293098427812
0.0195238,0.012749490020399185,0.0006953569818720895
0.0204762,0.015759369625214993,0.0007719120045876456
0.0214286,0.019789208431662732,0.0008632203712061102
0.022381,0.02527898884044638,0.0009728989677456145
0.0233333,0.03207871685132595,0.0010921347940501423
0.0242857,0.03989840406383745,0.0012130650421893745
0.0252381,0.04741810327586896,0.001317258411717083
0.0261905,0.05811767529298828,0.0014501074047305617
0.0271429,0.0702071917123315,0.0015835494207196755
0.0280952,0.08054677812887484,0.0016866953037456163
0.0290476,0.09229630814767409,0.0017939566539610136
0.03,0.10809567617295308,0.001924469468779018


==> data/data_X_cubic_L=11_ccz=1.csv <==
p,pfail_C_X,err_C_X
0.01,0.00040998360065597374,0.00012547058624143634
0.0109524,0.00041998320067197315,0.00012699086216813113
0.0119048,0.0008699652013919443,0.00018272992560986828
0.0128571,0.0013699452021919123,0.00022924593510465136
0.0138095,0.001809927602895884,0.00026344196337815335
0.0147619,0.0022999080036798527,0.00029689505762704244
0.0157143,0.0034798608055677774,0.0003649822178185871
0.0166667,0.004929802807887684,0.0004340995774195134
0.017619,0.006779728810847566,0.0005086003774819778
0.0185714,0.009009639614415423,0.0005856473120861567
0.0195238,0.011959521619135235,0.0006737394882421026
0.0204762,0.01619935202591896,0.000782438304432414
0.0214286,0.020049198032078715,0.0008687571035120716
0.022381,0.02562897484100636,0.0009794347924734518
0.0233333,0.03140874365025399,0.0010810437846924218
0.0242857,0.0390284388624455,0.001200310450271438
0.0252381,0.04709811607535699,0.001313026799147798
0.0261905,0.05732770689172433,0.0014408221821425513
0.0271429,0.06838726450941962,0.0015644189002856153
0.0280952,0.08071677132914683,0.001688318148657792
0.0290476,0.09322627094916203,0.0018020479826291959
0.03,0.10670573177072917,0.0019135458711633893


==> data/data_X_cubic_L=11_ccz=1_nb.csv <==
p,pfail_C_X,err_C_X
0.01,0.0002999880004799808,0.00010733330933974614
0.011,0.00040998360065597374,0.00012547058624143634
0.012,0.0007299708011679533,0.0001673947776776186
0.013,0.0013099476020959162,0.00022417648417817135
0.014,0.0019599216031358745,0.000274120219164969
0.015,0.002639894404223831,0.000318029204954735
0.016,0.004159833606655733,0.00039891514864787706
0.017,0.005949762009519619,0.0004766523006312376
0.018,0.0075196992120315186,0.0005354376573709323
0.019,0.010119595216191352,0.0006203269704551229
0.02,0.013649454021839126,0.000719152532588826
0.021,0.018189272429102836,0.0008282649430829538
0.022,0.023779048838046477,0.0009443196590766972
0.023,0.02984880604775809,0.001054704800844504
0.024,0.0375184992600296,0.0011777867227947077
0.025,0.04574817007319707,0.0012949890428922265
0.026,0.05611775528978841,0.0014264507555989832
0.027,0.06769729210831567,0.0015570833150364283
0.028,0.08072677092916283,0.001688413541072402
0.029,0.09170633174673012,0.0017887948421490972
0.03,0.10871565137394504,0.0019293095134601474


==> data/data_X_cubic_L=13_ccz=0.csv <==
p,pfail_C_X,err_C_X
0.0119048,0.00047998080076796926,0.00013575486776069268
0.0128571,0.0008199672013119475,0.0001774058118935671
0.0138095,0.0010499580016799328,0.00020072690031603836
0.0147619,0.0015099396024159033,0.00024065749427263524
0.0157143,0.0022099116035358586,0.00029104140178694884
0.0166667,0.0029598816047358106,0.00033669852682010546
0.017619,0.004599816007359705,0.0004193887901840972
0.0185714,0.006229750809967602,0.0004876700255839467
0.0195238,0.008939642414303428,0.0005833884889161915
0.0204762,0.012059517619295228,0.0006765160252983992
0.0214286,0.015839366425342987,0.0007738372423820825
0.022381,0.021749130034798607,0.0009040528006404413
0.0233333,0.027428902843886244,0.0010123079026483632
0.0242857,0.0351643223785081,0.0014738196653005286
0.0252381,0.04455821767129315,0.0012788327498966404
0.0261905,0.05436782528698852,0.0014053348966643186
0.0271429,0.06713731450741971,0.0015510956259616544
0.0280952,0.08173673053077878,0.0016980089186238822
0.0290476,0.09760609575616976,0.0018394342839198033
0.03,0.11304547818087277,0.0019625693103619193


==> data/data_X_cubic_L=13_ccz=1.csv <==
p,pfail_C_X,err_C_X
0.0119048,0.00030998760049598016,0.00010910698814214433
0.0128571,0.0004899804007839686,0.0001371610054174542
0.0138095,0.0008199672013119475,0.0001774058118935671
0.0147619,0.001639934402623895,0.0002507867390185066
0.0157143,0.0022699092036318545,0.0002949568643393351
0.0166667,0.0028331444570361976,0.0004252896564187755
0.017619,0.004549818007279709,0.00041711375089253493
0.0185714,0.00639974401023959,0.0004942365714343321
0.0195238,0.009049638014479422,0.0005869340211908432
0.0204762,0.011899524019039239,0.0006720677857072973
0.0214286,0.015579376824927002,0.0007675613927959588
0.022381,0.021759129634814606,0.0009042559833370474
0.0233333,0.02730890764369425,0.001010153477633863
0.0242857,0.035248590056397744,0.0011429475881149635
0.0252381,0.04478820847166114,0.0012819745765265923
0.0261905,0.057587696492140315,0.0014438865031342143
0.0271429,0.06824727010919564,0.0015629342510114475
0.0280952,0.08107675692972281,0.0016917474564667908
0.0290476,0.09703611855525779,0.0018346348005991513
0.03,0.11498540058397665,0.001977171302730893


==> data/data_X_cubic_L=13_ccz=1_nb.csv <==
p,pfail_C_X,err_C_X
0.012,0.0003699852005919763,0.00011919541492492459
0.013,0.0006699732010719571,0.00016037287454791156
0.014,0.0009699612015519379,0.0001929364060543349
0.015,0.001439942402303908,0.00023502138705212781
0.016,0.002219911203551858,0.00029169766163667014
0.017,0.003529858805647774,0.00036758564375870777
0.018,0.004889804407823687,0.0004323436267876998
0.019,0.007849686012559498,0.0005469688694666864
0.02,0.010359585616575337,0.0006275634369274553
0.021,0.014319427222911083,0.0007363404376809247
0.022,0.01924923003079877,0.0008515962486605631
0.023,0.02468901243950242,0.0009617698251658017
0.024,0.033018679252829884,0.0011074818583200088
0.025,0.0421983120675173,0.0012460431108334467
0.026,0.053387864485420586,0.001393333369090307
0.027,0.06510739570417183,0.0015291276931793168
0.028,0.08054677812887484,0.0016866953037456163
0.029,0.09716611335546578,0.0018357311226164326
0.03,0.11471541138354466,0.0019751499176414587


==> data/data_X_cubic_L=15_ccz=0.csv <==
p,pfail_C_X,err_C_X
0.0128571,0.00038998440062397503,0.00012237329300148722
0.0138095,0.0006299748010079597,0.00015551506929009236
0.0147619,0.0007999680012799488,0.00017523072467371412
0.0157143,0.0013999440022399105,0.00023173885389128772
0.0166667,0.0018799248030078796,0.0002684784079456612
0.017619,0.00280988760449582,0.0003280810797831871
0.0185714,0.003949842006319747,0.0003887569767043977
0.0195238,0.006639734410623575,0.0005033574208499925
0.0204762,0.00890964361425543,0.0005824176411301768
0.0214286,0.012729490820367185,0.0006948184273311095
0.022381,0.017579296828126874,0.0008145115221760623
0.0233333,0.022609095636174553,0.0009213475209208945
0.0242857,0.030698772049118035,0.0010691474711849065
0.0252381,0.04093836246550138,0.0012281070453542633
0.0261905,0.05302787888484461,0.0013888919290657154
0.0271429,0.06490740370385184,0.0015269406523757303
0.0280952,0.0827666893324267,0.0017077151475639997
0.0290476,0.09923603055877765,0.001853053357398294
0.03,0.12087516499340026,0.002020419465377434


==> data/data_X_cubic_L=15_ccz=1.csv <==
p,pfail_C_X,err_C_X
0.0138095,0.0003399864005439782,0.0001142627475190127
0.0147619,0.0007699692012319507,0.00017191633551407205
0.0157143,0.0012099516019359225,0.000215461079941131
0.0166667,0.0021799128034878604,0.0002890636032256626
0.017619,0.002669893204271829,0.00031982627454978443
0.0185714,0.004399824007039719,0.00041021153127962864
0.0195238,0.006359745610175593,0.0004926995780777341
0.0204762,0.008639654413823448,0.0005736033600577872
0.0214286,0.012479500819967201,0.0006880490449042135
0.022381,0.018349266029358827,0.0008318319092647785
0.0233333,0.02374905003799848,0.0009437383110665163
0.0242857,0.03171873125074997,0.0010861914964677506
0.0252381,0.0406683732650694,0.0012242229343393815
0.0261905,0.05183792648294068,0.0013740825680397793
0.0271429,0.06643734250629975,0.0015435673780622658
0.0280952,0.08189672413103476,0.0016995218921166298
0.0290476,0.1001959921603136,0.0018610021130970834
0.03,0.1204551817927283,0.002017388126632218


==> data/data_X_cubic_L=15_ccz=1_nb.csv <==
p,pfail_C_X,err_C_X
0.013,0.0002999880004799808,0.00010733330933974614
0.014,0.0005699772009119635,0.00014792877724062876
0.015,0.000859965601375945,0.0001816776275550021
0.016,0.0013999440022399105,0.00023173885389128772
0.017,0.0022399104035838568,0.00029300573246578084
0.018,0.0038098476060957564,0.0003818322915263814
0.019,0.005379784808607656,0.0004533763091232232
0.02,0.007429702811887525,0.0005322480611906927
0.021,0.010999560017599296,0.0006464480486653857
0.022,0.015529378824847007,0.0007663482180679665
0.023,0.021459141634334628,0.0008981386474001884
0.024,0.028658853645854167,0.0010341011709605614
0.025,0.039648414063437463,0.0012094161638503138
0.026,0.05049798008079677,0.0013571650885680201
0.027,0.06473741050357985,0.0015250784096408284
0.028,0.0810867565297388,0.0016918425737901207
0.029,0.09785608575656973,0.001841533236246545
0.03,0.11965521379144835,0.002011592192623835


==> data/data_X_cubic_L=9_ccz=0.csv <==
p,pfail_C_X,err_C_X
0.008,0.0003399864005439782,0.0001142627475190127
0.0085,0.00038998440062397503,0.00012237329300148722
0.009,0.0005199792008319667,0.00014129531900454657
0.0095,0.0006199752009919603,0.00015427665747598401
0.01,0.000719971201151954,0.0001662451162660179
0.0109524,0.001109955601775929,0.0002063760878863759
0.0119048,0.0017299308027678892,0.0002575645689369786
0.0128571,0.0022099116035358586,0.00029104140178694884
0.0138095,0.003519859205631775,0.0003670664566905267
0.0147619,0.004549818007279709,0.00041711375089253493
0.0157143,0.006179752809887604,0.0004857213591877203
0.0166667,0.00829966801327947,0.0005623003053796707
0.017619,0.010379584816607336,0.0006281625538450757
0.0185714,0.01311947522099116,0.000705242133692014
0.0195238,0.016929322827086916,0.0007995762653999289
0.0204762,0.02081916723331067,0.0008849339528675503
0.0214286,0.024709011639534418,0.0009621494197059753
0.022381,0.030518779248830046,0.0010661075256159923
0.0233333,0.036148554057837685,0.001156906460476051
0.0242857,0.04463821447142114,0.0012799266139555216
0.0252381,0.05105795768169273,0.001364266745636901
0.0261905,0.05984760609575617,0.001470179116280268
0.0271429,0.06911723531058758,0.0015721298123247173
0.0280952,0.07738690452381905,0.0016561179888469248
0.0290476,0.08934642614295428,0.0017679212682719242
0.03,0.10167593296268149,0.001873153336279522


==> data/data_X_cubic_L=9_ccz=1.csv <==
p,pfail_C_X,err_C_X
0.008,0.00030998760049598016,0.00010910698814214433
0.0085,0.000359985600575977,0.0001175742210913519
0.009,0.00045998160073597056,0.0001328978799719728
0.0095,0.0006699732010719571,0.00016037287454791156
0.01,0.000719971201151954,0.0001662451162660179
0.0109524,0.001109955601775929,0.0002063760878863759
0.0119048,0.001809927602895884,0.00026344196337815335
0.0128571,0.0025398984040638376,0.00031196341702368973
0.0138095,0.003029878804847806,0.0003406445378744127
0.0147619,0.004759809607615695,0.0004265858769138154
0.0157143,0.005929762809487621,0.0004758553167748741
0.0166667,0.007469701211951522,0.0005336680849799877
0.017619,0.009899604015839366,0.0006136154107953167
0.0185714,0.013409463621455142,0.0007128889867283899
0.0195238,0.017069317227310907,0.0008028182758056112
0.0204762,0.020309187632494702,0.0008742558019892917
0.0214286,0.02532898684052638,0.0009738356384166676
0.022381,0.03059877604895804,0.0010674598252686965
0.0233333,0.03686852525898964,0.0011679342663288763
0.0242857,0.04259829606815727,0.001251673165297948
0.0252381,0.05125794968201272,0.0013667919735135725
0.0261905,0.0592976280948762,0.001463836291774742
0.0271429,0.06807727690892364,0.001561128916106475
0.0280952,0.07937682492700292,0.0016754657053475763
0.0290476,0.0890764369425223,0.0017655097332030516
0.03,0.10088596456141755,0.0018666826610239545


==> data/data_X_cubic_L=9_ccz=1_nb.csv <==
p,pfail_C_X,err_C_X
0.009,0.0005666288914072395,0.00019041134640341865
0.01,0.0006166255582961136,0.00019862932392698105
0.011,0.0011165922271848543,0.0002672214050373793
0.012,0.0019665355642957136,0.00035447858029137043
0.013,0.002266515565628958,0.00038049869376023194
0.014,0.0032497833477768147,0.00045539359413493847
0.015,0.004533031131257916,0.0005374948671048535
0.016,0.006649556696220252,0.0006503005705039877
0.017,0.009016065595626958,0.0007563248704961236
0.018,0.01164922338510766,0.0008585598675745228
0.019,0.0148490100659956,0.0009677578287488791
0.02,0.019248716752216517,0.0010993775821366535
0.021,0.02298180121325245,0.001198974376913245
0.022,0.02898140123991734,0.0013422703822551236
0.023,0.03524765015665622,0.0014755011440973761
0.024,0.042213852409839346,0.0016088972630345303
0.025,0.04948003466435571,0.001735250438220893
0.026,0.05751283247783481,0.0018628875692229768
0.027,0.06667888807412839,0.001996072276588251
0.028,0.07764482367842143,0.002141272266604531
0.029,0.08862742483834411,0.0022740425499271715
0.03,0.09957669488700753,0.002395900402811084


==> data/data_X_rhombic1_L=11_ccz=0.csv <==
p,pfail_R1_X,err_R1_X
0.01,0.00030919612192178026,0.00010896765306449882
0.0109524,0.0004491907438883828,0.00013133049053455035
0.0119048,0.0007691784512406172,0.0001718281027231652
0.0128571,0.0013691554025260565,0.00022917993386699646
0.0138095,0.0019891315855210105,0.0002761513189335097
0.0147619,0.0028790973965944124,0.00033208542736158213
0.0157143,0.004529034012629371,0.0004161642975294655
0.0166667,0.005568994061524132,0.000461236253116571
0.017619,0.007078936055592488,0.0005196238618232117
0.0185714,0.009808831183941238,0.0006108237065060124
0.0195238,0.01353868789776572,0.0007162688206754186
0.0204762,0.016548572270047676,0.0007906867345157714
0.0214286,0.02260833947803061,0.000921332470014563
0.022381,0.02735815700904034,0.0010110383351741384
0.0233333,0.03400790155245396,0.0011233741703851803
0.0242857,0.04167760691305283,0.0012386680480021839
0.0252381,0.051467230834860246,0.0013694283049065822
0.0261905,0.05961691775648747,0.0014675229196857759
0.0271429,0.07250642259326966,0.0016072795683940095
0.0280952,0.08514593703368291,0.0017298386835791191
0.0290476,0.09990537003530472,0.0018586012773135305
0.03,0.11391483184781974,0.001969135491193661


==> data/data_X_rhombic1_L=11_ccz=1.csv <==
p,pfail_R1_X,err_R1_X
0.01,0.00030919612192178026,0.00010896765306449882
0.0109524,0.0004091922804693535,0.00012534949032493186
0.0119048,0.0008091769146596464,0.0001762356197012012
0.0128571,0.0012391603964142114,0.00021804304828937924
0.0138095,0.0017391411891520775,0.00025824812173865105
0.0147619,0.0025791089209516926,0.00031435603444452374
0.0157143,0.003909057829634416,0.00038675262735628956
0.0166667,0.005478997518831317,0.000457514919591815
0.017619,0.00792890340324686,0.0005496999424620684
0.0185714,0.009938826190053082,0.0006148176013605995
0.0195238,0.013178701726994457,0.0007068110020914893
0.0204762,0.016698566507869033,0.0007942014233394416
0.0214286,0.021648376355973907,0.0009020027869223416
0.022381,0.02851811244819219,0.0010316335847809347
0.0233333,0.03379790961950405,0.0011200222133276407
0.0242857,0.04207759154724312,0.001244337910527125
0.0252381,0.05153722814584355,0.001370308660707722
0.0261905,0.060816871659058344,0.0014812723258427185
0.0271429,0.07200644180053178,0.0016021600034084966
0.0280952,0.08604590246061107,0.0017381010369179827
0.0290476,0.09880541229128141,0.0018494703972249229
0.03,0.11464480380521702,0.0019746207097327746


==> data/data_X_rhombic1_L=11_ccz=1_nb.csv <==
p,pfail_R1_X,err_R1_X
0.01,0.0002891968902122656,0.00010538571138699403
0.011,0.0006191842134192573,0.0001541782711117996
0.012,0.0009591711524810063,0.00019186130874729795
0.013,0.0013991542500903283,0.0002316735707167384
0.014,0.0020191304330852825,0.00027822171611785647
0.015,0.002859098164884898,0.00033093334453600183
0.016,0.004479035933355584,0.00041387120155916027
0.017,0.00583898368960258,0.0004722203788527628
0.018,0.008318888421582396,0.0005629455622696417
0.019,0.010688797379159884,0.0006373509174363022
0.02,0.014478651788112909,0.0007403631754775986
0.021,0.019208470087413124,0.0008507118272123542
0.022,0.025098243825865185,0.0009695044861132012
0.023,0.03137800258265278,0.001080531770019893
0.024,0.040537650705610495,0.0012223370794705681
0.025,0.04775737335274528,0.001321726979941249
0.026,0.058676953866140275,0.0014566353835710106
0.027,0.07077648905039664,0.001589469987692968
0.028,0.08309601578345766,0.0017108020424719513
0.029,0.0978954472484985,0.001841863384319643
0.03,0.11421482032346245,0.0019713927946078762


==> data/data_X_rhombic1_L=13_ccz=0.csv <==
p,pfail_R1_X,err_R1_X
0.0109524,0.00026919765850275096,0.00010167751071619646
0.0119048,0.00043919112803362544,0.00012986111239584447
0.0128571,0.0004591903597431401,0.00013278358066075223
0.0138095,0.001009169231754793,0.00019679337825771168
0.0147619,0.0014991504086379016,0.00023979744568295694
0.0157143,0.002419115067275575,0.00030447388745231035
0.0166667,0.003519072811298881,0.0003670255948867853
0.017619,0.004589031707757914,0.0004188991409535428
0.0185714,0.006798946811659283,0.0005093157860023783
0.0195238,0.009558840787572305,0.0006030657767713997
0.0204762,0.013208700574558729,0.0007076042506361372
0.0214286,0.016848560745690393,0.0007976995430666815
0.022381,0.021808370209650024,0.0009052557795516079
0.0233333,0.027528150478571215,0.0010140859499494666
0.0242857,0.035429744884867505,0.001479167951597658
0.0252381,0.04600744057816275,0.0012984769967495518
0.0261905,0.05605705451219386,0.0014257249155858482
0.0271429,0.06857657356235003,0.0015664235321261777
0.0280952,0.0823160457467866,0.001703478076242583
0.0290476,0.10024535697436647,0.0018614094360693348
0.03,0.11582475847607838,0.0019834333261342873


==> data/data_X_rhombic1_L=13_ccz=1.csv <==
p,pfail_R1_X,err_R1_X
0.0109524,0.0002791972743575083,0.00010354823038637513
0.0119048,0.0003391949694860522,0.00011412972299882614
0.0128571,0.0006991811402573159,0.0001638289711125265
0.0138095,0.001009169231754793,0.00019679337825771168
0.0147619,0.0014691515610736298,0.00023738964624461998
0.0157143,0.002469113146549362,0.0003075965084043135
0.0166667,0.0034817904058996115,0.0004713141462215736
0.017619,0.005149010195624325,0.0004435970237637897
0.0185714,0.006368963329904718,0.0004930542174981265
0.0195238,0.009608838866846091,0.0006046256437598324
0.0204762,0.012878713251351736,0.0006988262742086263
0.0214286,0.017008554599366513,0.0008014128523930702
0.022381,0.021918365984052356,0.0009074848193000617
0.0233333,0.028388117442080345,0.0010293484975272573
0.0242857,0.0369277893820431,0.0011688366218767388
0.0252381,0.044327505114563515,0.0012756716888601986
0.0261905,0.056037055280484346,0.0014254856686337334
0.0271429,0.06787660045251702,0.001558994116623616
0.0280952,0.08358599696034077,0.001715380035983672
0.0290476,0.09818543610828646,0.0018442928758426573
0.03,0.11672472390300655,0.0019901105149822437


==> data/data_X_rhombic1_L=13_ccz=1_nb.csv <==
p,pfail_R1_X,err_R1_X
0.012,0.0004491907438883828,0.00013133049053455035
0.013,0.0008191765305144038,0.00017732032776076714
0.014,0.001259159628123726,0.00021979334047553343
0.015,0.001669143878168776,0.00025300660774670947
0.016,0.002649106231934994,0.000318582126892476
0.017,0.003829060902796358,0.0003827901911727969
0.018,0.005109011732205296,0.0004418795754775328
0.019,0.007218930677559091,0.0005246998123956223
0.02,0.011428768952411926,0.000658796737684528
0.021,0.01499863181256029,0.0007533416319711072
0.022,0.020568417843660116,0.0008797012816659413
0.023,0.027118166228526162,0.001006718236611424
0.024,0.034287890796387166,0.0011278256134744887
0.025,0.04319754852297594,0.001260051860252942
0.026,0.05494709715231579,0.001412368967275511
0.027,0.06551669111079429,0.0015335907545522
0.028,0.0815660745576798,0.0016963929906372278
0.029,0.09603551869951364,0.0018261622294327173
0.03,0.11415482262833392,0.001970941681067158


==> data/data_X_rhombic1_L=15_ccz=0.csv <==
p,pfail_R1_X,err_R1_X
0.0138095,0.00043919112803362544,0.00012986111239584447
0.0147619,0.0010891661585928514,0.00020443636989707757
0.0157143,0.0011891623171404247,0.0002136042659724898
0.0166667,0.0021691246709066424,0.00028834900391944395
0.017619,0.0032590827990751905,0.0003532535785657426
0.0185714,0.004909019415110149,0.00043318808170269874
0.0195238,0.007078936055592488,0.0005196238618232117
0.0204762,0.009698835409538907,0.0006074229115439689
0.0214286,0.012898712483061252,0.0006993615793750777
0.022381,0.01779852425189234,0.0008194831310158572
0.0233333,0.023608301063506344,0.0009410054446368616
0.0242857,0.031178010265557637,0.001077193988906447
0.0252381,0.04071764379099612,0.0012249328378125626
0.0261905,0.04973729729198723,0.0013474438066298905
0.0271429,0.06336677370202146,0.0015099525762711434
0.0280952,0.08011613025873998,0.0016825741536379232
0.0290476,0.09787544801678899,0.0018416956503895599
0.03,0.11536477614675955,0.001980005776882591


==> data/data_X_rhombic1_L=15_ccz=1.csv <==
p,pfail_R1_X,err_R1_X
0.0138095,0.0005691861341454706,0.00014782614552176092
0.0147619,0.0009991696159000357,0.00019581694182154057
0.0157143,0.0014091538659450856,0.00023249880665887724
0.0166667,0.0023991158355660606,0.00030321574633788214
0.017619,0.003269082414929948,0.0003537933204402637
0.0185714,0.005089012500495781,0.0004410182909997875
0.0195238,0.00669895065311171,0.0005055819563148439
0.0204762,0.009608838866846091,0.0006046256437598324
0.0214286,0.013068705952592127,0.000703894355749914
0.022381,0.018568494672708654,0.00083669288512885
0.0233333,0.024088282624534694,0.0009502894653686618
0.0242857,0.031547996052183655,0.0010833596834743308
0.0252381,0.040637646864158064,0.0012237799727250127
0.0261905,0.05153722814584355,0.001370308660707722
0.0271429,0.06385675487890458,0.001515382633212176
0.0280952,0.0790561709781357,0.0016723693078758996
0.0290476,0.09675549104105617,0.001832264660491682
0.03,0.11520478229308342,0.0019788112313856693


==> data/data_X_rhombic1_L=15_ccz=1_nb.csv <==
p,pfail_R1_X,err_R1_X
0.013,0.0002891968902122656,0.00010538571138699403
0.014,0.0006591826768382866,0.0001590770159008619
0.015,0.0009291723049167344,0.00018884000224353095
0.016,0.0016391450306045042,0.0002507264735715332
0.017,0.002489112378258877,0.00030883662953607664
0.018,0.0036990658966845127,0.00037626085010298855
0.019,0.005239006738317141,0.0004474366778432849
0.02,0.00856887881795133,0.0005712694553108699
0.021,0.011198777787752507,0.0006522101308701732
0.022,0.015848599160214662,0.0007740591127356594
0.023,0.021138395947381285,0.000891547303130461
0.024,0.028478113984773158,0.0010309310875402412
0.025,0.038237739059016305,0.0011885780288644705
0.026,0.04865733877967344,0.0013334919304283281
0.027,0.06235681250069097,0.0014986785259014698
0.028,0.0770162493437652,0.0016524789639894733
0.029,0.09554553752263054,0.0018219912481906638
0.03,0.1143448153295743,0.0019723696128104494


==> data/data_X_rhombic1_L=9_ccz=0.csv <==
p,pfail_R1_X,err_R1_X
0.008,0.0002891968902122656,0.00010538571138699403
0.0085,0.00038919304875983886,0.0001222491191018156
0.009,0.0004891892073074121,0.00013705027488603423
0.0095,0.0005191880548716841,0.00014118784387741475
0.01,0.0007391796036763452,0.00016844656021011977
0.0109524,0.0011091653903023662,0.00020630269367170602
0.0119048,0.0018091385001353787,0.00026338463274490755
0.0128571,0.002499111994113634,0.00030945480784772336
0.0138095,0.0035990697381369395,0.00037115893741752285
0.0147619,0.004589031707757914,0.0004188991409535428
0.0157143,0.006378962945759475,0.0004934386436138688
0.0166667,0.008898866141158321,0.0005820684411009379
0.017619,0.011308773562154838,0.0006553688930303286
0.0185714,0.01383867637340844,0.0007240507189707933
0.0195238,0.01858849390441817,0.0008371348151480282
0.0204762,0.022698336020723426,0.0009231219104749597
0.0214286,0.027378156240749855,0.001011397411698448
0.022381,0.033677914229246965,0.001118101617371313
0.0233333,0.04075764225441515,0.0012255087884345587
0.0242857,0.047587379883214403,0.0013194902854104756
0.0252381,0.05703701686596008,0.0014373861416628
0.0261905,0.06550669149493953,0.001533481921001253
0.0271429,0.07546630888627782,0.0016371393792173577
0.0280952,0.08674587557044408,0.0017444879269498201
0.0290476,0.09865541805346005,0.0018482198337300615
0.03,0.11204490368298012,0.0019549663455195273


==> data/data_X_rhombic1_L=9_ccz=1.csv <==
p,pfail_R1_X,err_R1_X
0.0075,0.00026919765850275096,0.00010167751071619646
0.0085,0.00039919266461459614,0.0001238090253741719
0.009,0.0004891892073074121,0.00013705027488603423
0.0095,0.0006691822926930439,0.000160278249330224
0.01,0.0006891815244025586,0.00016265403346457302
0.0109524,0.0011791627012856674,0.00021270534008709487
0.0119048,0.0017191419574425627,0.0002567615397088766
0.0128571,0.0026991043112087804,0.0003215664036421685
0.0138095,0.003309080878348977,0.0003559439956504061
0.0147619,0.004749025561434032,0.0004261046650140176
0.0157143,0.0064889587201618065,0.0004976472222223139
0.0166667,0.008918865372867835,0.0005827162623694196
0.017619,0.011058783165785905,0.0006481665876259564
0.0185714,0.01417866331247019,0.0007327646016811451
0.0195238,0.017408539233556803,0.0008106164032503055
0.0204762,0.022478344471918765,0.0009187409717617722
0.0214286,0.027828138954213932,0.0010194392121709588
0.022381,0.034657876583013184,0.0011336769945872974
0.0233333,0.040217662998258255,0.001217706212019881
0.0242857,0.04820735606620936,0.0013276254168079825
0.0252381,0.057127013408652894,0.0014384510452767351
0.0261905,0.06476671992168749,0.0015253997027838485
0.0271429,0.07607628545341802,0.001643200038543943
0.0280952,0.08712586097292487,0.0017479408134207734
0.0290476,0.09881541190713618,0.0018495537214457995
0.03,0.11208490214639914,0.001955271222539923


==> data/data_X_rhombic1_L=9_ccz=1_nb.csv <==
p,pfail_R1_X,err_R1_X
0.009,0.0005653104717215306,0.0001901898203670565
0.01,0.0007319664679602781,0.00021639794575826544
0.011,0.0010819440600616478,0.00026304731822714204
0.012,0.002065214437870258,0.0003632454644528278
0.013,0.002798500821320747,0.0004226887840904905
0.014,0.003781771199129357,0.0004911242860917505
0.015,0.004965028772424464,0.0005624016685501585
0.016,0.007064894325032683,0.0006701620197148109
0.017,0.00989804626109139,0.0007921022406119654
0.018,0.012331223806177103,0.0008830296687672471
0.019,0.016414295714026417,0.0010166788148554767
0.02,0.020647358018490606,0.0011378063080997839
0.021,0.025680369104900777,0.0012656624649186076
0.022,0.03139666977588982,0.0013953440825311726
0.023,0.03841288721754108,0.0015377981570929764
0.024,0.045379107860320726,0.0016653671261226861
0.025,0.056211747615839316,0.001842966202199469
0.026,0.06429456343341856,0.0019625613677300073
0.027,0.07446057920398216,0.0021005218765161046
0.028,0.08535988135799626,0.002235725952641873
0.029,0.09644250510787296,0.002361993407260273
0.03,0.11040827759268,0.0025076257878649455


==> data/data_X_rhombic2_L=11_ccz=0.csv <==
p,pfail_R2_X,err_R2_X
0.0109524,0.0005391872865811987,0.0001438800025094664
0.0119048,0.0007591788353858598,0.00017070838728120588
0.0128571,0.0012091615488499393,0.00021539080963416544
0.0138095,0.0016491446464592615,0.00025148883057349655
0.0147619,0.002939095091722956,0.00033551766616796207
0.0157143,0.0037090655125392702,0.0003767671855629485
0.0166667,0.005448998671267045,0.00045626757886223516
0.017619,0.007248929525123363,0.0005257809543405414
0.0185714,0.009588839635136577,0.000604002199455677
0.0195238,0.012788716708658922,0.0006964120360333525
0.0204762,0.017478536544540107,0.0008122155245341613
0.0214286,0.021478382886443034,0.0008985323792194496
0.022381,0.027598147789554515,0.001015337873539722
0.0233333,0.033567918454844636,0.0011163377330993813
0.0242857,0.04199759462040506,0.001243206402181305
0.0252381,0.04979729498711578,0.0013482137031320294
0.0261905,0.06042688664072281,0.001476821918135175
0.0271429,0.07203644064809606,0.001602467807536984
0.0280952,0.08658588171676797,0.0017430310816773749
0.0290476,0.09778545147409617,0.0018409405552972428
0.03,0.11322485835384148,0.0019639271670406455


==> data/data_X_rhombic2_L=11_ccz=1.csv <==
p,pfail_R2_X,err_R2_X
0.0109524,0.0005691861341454706,0.00014782614552176092
0.0119048,0.0007791780670953744,0.00017294054643264098
0.0128571,0.0012091615488499393,0.00021539080963416544
0.0138095,0.002039129664794797,0.00027959339493013343
0.0147619,0.002969093939287228,0.00033722053202909325
0.0157143,0.00385905975036063,0.00038428096777136687
0.0166667,0.005538995213959861,0.00045999922878544995
0.017619,0.007428922610508994,0.0005322203236492265
0.0185714,0.010128818891293473,0.0006206067183687289
0.0195238,0.012848714403787466,0.0006980225054641228
0.0204762,0.0164485761115001,0.0007883342941839048
0.0214286,0.021238392105928858,0.000893607920967875
0.022381,0.027268160466347523,0.0010094207217623873
0.0233333,0.033947903857325414,0.0011224176438173062
0.0242857,0.04197759538869555,0.0012429233332405633
0.0252381,0.05053726656036782,0.0013576648222384568
0.0261905,0.06159684169572942,0.0014901215050297338
0.0271429,0.07135646676997257,0.0015954710116701343
0.0280952,0.08523593357637572,0.0017306675029430904
0.0290476,0.10123531894398745,0.0018695485858007412
0.03,0.11425481878688148,0.001971693440665048


==> data/data_X_rhombic2_L=11_ccz=1_nb.csv <==
p,pfail_R2_X,err_R2_X
0.01,0.0003591942011955669,0.0001174449577397217
0.011,0.0004991888231621694,0.00013844323264834593
0.012,0.0009791703841905209,0.00019384925487066616
0.013,0.0013491561708165417,0.00022750224062222495
0.014,0.002069128512359069,0.0002816382850833437
0.015,0.003019092018561015,0.0003400394659854558
0.016,0.004179047457712864,0.00039983150440634245
0.017,0.005908981000585881,0.00047502569440566997
0.018,0.008688874208208417,0.0005752206582291212
0.019,0.010658798531595612,0.0006364655538882749
0.02,0.015138626434526892,0.0007567954600211337
0.021,0.019418462020363028,0.0008552577153917355
0.022,0.02403828454526091,0.000949327051110007
0.023,0.03135800335094327,0.001080198520030171
0.024,0.03843773137611146,0.0011915583379354178
0.025,0.04755738103565013,0.0013190950935564097
0.026,0.05728700726232901,0.0014403417298748042
0.027,0.07111647598945839,0.0015929915549792578
0.028,0.08401598044209534,0.001719382998199644
0.029,0.09802544225461035,0.0018429530795411038
0.03,0.11236489139033234,0.0019574031529215824


==> data/data_X_rhombic2_L=13_ccz=0.csv <==
p,pfail_R2_X,err_R2_X
0.0119048,0.00030919612192178026,0.00010896765306449882
0.0128571,0.000549186902435956,0.00014520732602158054
0.0138095,0.0011891623171404247,0.0002136042659724898
0.0147619,0.0015291492562021737,0.00024218116488935348
0.0157143,0.0022991196770184874,0.00029684428800795027
0.0166667,0.003499073579589366,0.0003659848604766681
0.017619,0.004739025945579275,0.00042565796093885564
0.0185714,0.0068589445067878275,0.0005115426417339667
0.0195238,0.009158856153382012,0.0005904326491624224
0.0204762,0.012208738989082996,0.0006806372662934419
0.0214286,0.016918558056673697,0.0007993263898758467
0.022381,0.0219083663681976,0.0009072824267878998
0.0233333,0.027968133576180536,0.0010219266467925694
0.0242857,0.037129636046502726,0.0015129020083699553
0.0252381,0.045487460553715366,0.001291470215228801
0.0261905,0.055327082554796576,0.0014169592056819768
0.0271429,0.06824658623914304,0.001562926993883486
0.0280952,0.08111609184421571,0.001692121570662139
0.0290476,0.09764545685212957,0.0018397650107859298
0.03,0.11559476731141896,0.0019817208052161357


==> data/data_X_rhombic2_L=13_ccz=1.csv <==
p,pfail_R2_X,err_R2_X
0.0119048,0.0004591903597431401,0.00013278358066075223
0.0128571,0.0005891853658549853,0.00015039926974571958
0.0138095,0.0009691707683357636,0.00019285785321118386
0.0147619,0.0015091500244926589,0.0002405946588394745
0.0157143,0.0021391258233423704,0.00028635244262035576
0.0166667,0.0032818032104131143,0.0004576242232274539
0.017619,0.0050290148053672365,0.0004384240754535828
0.0185714,0.007098935287302003,0.0005203521177459461
0.0195238,0.008448883427694242,0.000567289757738945
0.0204762,0.012618723239128047,0.0006918275954309635
0.0214286,0.01645857572735486,0.0007885698759349921
0.022381,0.021388386343750218,0.000896689165780727
0.0233333,0.02814812666156617,0.0010251148290692227
0.0242857,0.035397848156265226,0.001145276300324602
0.0252381,0.044367503577982546,0.00127622039549443
0.0261905,0.055547074103601234,0.0014196081424450626
0.0271429,0.06781660275738847,0.0015583550994969157
0.0280952,0.08281602653952445,0.0017081781134813488
0.0290476,0.09593552254096606,0.0018253121931990207
0.03,0.11386483376854595,0.001968758851616186


==> data/data_X_rhombic2_L=13_ccz=1_nb.csv <==
p,pfail_R2_X,err_R2_X
0.012,0.0003191957377765376,0.00011071512324806478
0.013,0.0007191803719668305,0.00016615385362920253
0.014,0.0009491715366262489,0.00019085954092188016
0.015,0.001909134658682952,0.0002705521883197642
0.016,0.002749102390482567,0.0003245229425934591
0.017,0.0037090655125392702,0.0003767671855629485
0.018,0.005488997134686074,0.0004579299280391146
0.019,0.007218930677559091,0.0005246998123956223
0.02,0.0109187885438193,0.0006440964912852763
0.021,0.01506862912354359,0.0007550706454375331
0.022,0.01977844819113429,0.0008629903910335374
0.023,0.025498228460055478,0.000976998844488061
0.024,0.03321793189992813,0.0011107039543345949
0.025,0.043357542376652056,0.0012622776252138813
0.026,0.05277718051183346,0.001385788325520297
0.027,0.06709663041584595,0.001550659398359475
0.028,0.08214605227725572,0.0017018758213730512
0.029,0.09762545762042005,0.001839596981124626
0.03,0.11546477230530712,0.0019807517498872784


==> data/data_X_rhombic2_L=15_ccz=0.csv <==
p,pfail_R2_X,err_R2_X
0.0138095,0.000579185750000228,0.0001491182707151963
0.0147619,0.0011291646220118808,0.0002081522105730574
0.0157143,0.0011191650061571235,0.00020722952476055
0.0166667,0.002149125439197128,0.00028701951960192974
0.017619,0.0033390797259132492,0.0003575483998200034
0.0185714,0.004839022104126848,0.00043010372280103033
0.0195238,0.007058936823882973,0.0005188945542017059
0.0204762,0.009418846165605703,0.0005986756743208884
0.0214286,0.012958710178189796,0.0007009649105879208
0.022381,0.017348541538428262,0.0008092430276677711
0.0233333,0.02312831950247799,0.0009316194102899275
0.0242857,0.030708028320384044,0.0010693035376633814
0.0252381,0.040117666839710686,0.0012162547868047563
0.0261905,0.050167280773741794,0.0013529494587650789
0.0271429,0.06289679175684787,0.0015047199835627437
0.0280952,0.07797621246582191,0.0016618807626986364
0.0290476,0.09559553560190431,0.0018224175277214818
0.03,0.11747469509211333,0.0019956458636342044


==> data/data_X_rhombic2_L=15_ccz=1.csv <==
p,pfail_R2_X,err_R2_X
0.0128571,0.0003191957377765376,0.00011071512324806478
0.0138095,0.0004991888231621694,0.00013844323264834593
0.0147619,0.0009391719207714916,0.0001898524670508158
0.0157143,0.0013791550183808138,0.00023001416665801924
0.0166667,0.0020791281282138262,0.00028231659646355776
0.017619,0.0029490947075777136,0.00033608625821878954
0.0185714,0.004759025177288789,0.00042655089227485783
0.0195238,0.006708950268966467,0.0005059566134102488
0.0204762,0.009668836561974635,0.0006064919794610067
0.0214286,0.01346869058678242,0.0007144401518477684
0.022381,0.017918519642149428,0.0008221906882137916
0.0233333,0.02373829606961819,0.0009435298133209404
0.0242857,0.03115801103384812,0.0010768595633120631
0.0252381,0.04031765915680583,0.0012191555942235891
0.0261905,0.04920731765168509,0.0013406193722870913
0.0271429,0.0627967955983003,0.0015036035885371331
0.0280952,0.07977614331967824,0.0016793104563654748
0.0290476,0.09567553252874238,0.0018230992580896652
0.03,0.11530477845163101,0.0019795579650067046


==> data/data_X_rhombic2_L=15_ccz=1_nb.csv <==
p,pfail_R2_X,err_R2_X
0.013,0.0002791972743575083,0.00010354823038637513
0.014,0.0007191803719668305,0.00016615385362920253
0.015,0.0012491600122689686,0.000218919952387891
0.016,0.0019191342745377093,0.00027125844970383355
0.017,0.00243911429898509,0.00030572680079467523
0.018,0.003889058597924902,0.00038576589375378804
0.019,0.005369001744428986,0.0004529241700588521
0.02,0.00826889034230861,0.0005612654568090483
0.021,0.011038783934076389,0.0006475867826331947
0.022,0.015998593398036023,0.0007776541423631855
0.023,0.02104839940468847,0.0008896882973568346
0.024,0.028188125124985197,0.0010258218036453533
0.025,0.037697759802859415,0.001180487110486097
0.026,0.04916731918826606,0.001340102583459924
0.027,0.059706914299180285,0.0014685598969337397
0.028,0.07618628122782035,0.001644289641877288
0.029,0.09503555711403791,0.0018176344687902614
0.03,0.11442481225641235,0.00197297032778492


==> data/data_X_rhombic2_L=9_ccz=0.csv <==
p,pfail_R2_X,err_R2_X
0.008,0.0002991965060670229,0.00010719166306490997
0.0085,0.00034919458534080956,0.00011579922161350738
0.009,0.00034919458534080956,0.00011579922161350738
0.0095,0.0005591865182907133,0.0001465225998139417
0.01,0.0007591788353858598,0.00017070838728120588
0.0109524,0.0011291646220118808,0.0002081522105730574
0.0119048,0.0018691361952639226,0.0002677083675513542
0.0128571,0.0022091231343256716,0.0002909895921355029
0.0138095,0.0031690862563823747,0.00034835777542284376
0.0147619,0.004999015957802965,0.0004371210755575161
0.0157143,0.006688951037256953,0.0005052070137739646
0.0166667,0.0085288803545323,0.0005699460849147538
0.017619,0.010648798915740854,0.0006361701468146318
0.0185714,0.013698681751441838,0.0007204302242284483
0.0195238,0.017908520026294672,0.0008219654247945625
0.0204762,0.02234834946580692,0.0009161414343720235
0.0214286,0.028078129350582865,0.0010238763044965384
0.022381,0.033727912308520756,0.0011189023264045147
0.0233333,0.04031765915680583,0.0012191555942235891
0.0242857,0.04876733455407577,0.0013349211595462835
0.0252381,0.055717067573132106,0.0014216507718941467
0.0261905,0.0657466822754537,0.0015360911078337392
0.0271429,0.07621628007538463,0.0016445866320850696
0.0280952,0.08521593434466622,0.0017304833707057498
0.0290476,0.10110532393787561,0.0018684829798731712
0.03,0.11183491175003021,0.001953364444290351


==> data/data_X_rhombic2_L=9_ccz=1.csv <==
p,pfail_R2_X,err_R2_X
0.008,0.0002891968902122656,0.00010538571138699403
0.009,0.0004091922804693535,0.00012534949032493186
0.0095,0.0007891776829501318,0.00017404585784523487
0.01,0.0007091807561120732,0.00016499551892996684
0.0109524,0.0009591711524810063,0.00019186130874729795
0.0119048,0.0014091538659450856,0.00023249880665887724
0.0128571,0.0023191189087280024,0.00029812957632935734
0.0138095,0.003419076652751308,0.0003617915615241083
0.0147619,0.004599031323612672,0.0004193531821298354
0.0157143,0.006528957183580836,0.0004991685861668546
0.0166667,0.008728872671627447,0.0005765314951040676
0.017619,0.011368771257283382,0.0006570851558583942
0.0185714,0.014568648330805725,0.0007426266790218123
0.0195238,0.018148510806808845,0.0008273535379178496
0.0204762,0.022438346008499737,0.0009179419735095718
0.0214286,0.027418154704168883,0.0010121151370273045
0.022381,0.033677914229246965,0.001118101617371313
0.0233333,0.03976768028479418,0.0012111586037016808
0.0242857,0.04752738218808586,0.0013186997570545525
0.0252381,0.05621704836586998,0.0014276370603924066
0.0261905,0.06601667190353215,0.001539019437177939
0.0271429,0.07785621707556482,0.0016607096144237098
0.0280952,0.08646588632651088,0.001741937277682333
0.0290476,0.09828543226683403,0.0018451294838687596
0.03,0.11063495784745933,0.0019441686884117627


==> data/data_X_rhombic2_L=9_ccz=1_nb.csv <==
p,pfail_R2_X,err_R2_X
0.009,0.00046531687397828207,0.00017255989924400218
0.01,0.0009152880638229003,0.0002419616845959582
0.011,0.0012985968551720195,0.00028815193932298663
0.012,0.0014485872517868922,0.0003043155103696703
0.013,0.0024318576295955024,0.00039410042400019686
0.014,0.0038817647968726054,0.0004975498472192025
0.015,0.0058649711521137,0.0006109732158957435
0.016,0.0075148655148773,0.0006910176736494178
0.017,0.009814718262972016,0.0007887941761195395
0.018,0.012664535798654598,0.0008947331941503504
0.019,0.01678093890575166,0.0010277791809400968
0.02,0.01986407483616849,0.0011164618012174394
0.021,0.024680433127468294,0.0012414133187281379
0.022,0.031463332174385315,0.001396776548518878
0.023,0.03737962004086085,0.001517789383270299
0.024,0.04497913346934773,0.0016583588621932308
0.025,0.05302861808767924,0.0017930406084637111
0.026,0.06549448660633755,0.0019795197925213674
0.027,0.07459390400097317,0.002102250139946556
0.028,0.0871097693185031,0.0022563644830347015
0.029,0.09647583630712071,0.0023623579591167563
0.03,0.11214149995356297,0.0025247687269531983


==> data/data_Z_cubic_L=11_ccz=0.csv <==
p,pfail_C_Z,err_C_Z
0.0055,0.0003191957377765376,0.00011071512324806478
0.006,0.0005191880548716841,0.00014118784387741475
0.0065,0.000579185750000228,0.0001491182707151963
0.007,0.0010591673110285796,0.00020160434915962182
0.0075,0.0013691554025260565,0.00022917993386699646
0.008,0.0016491446464592615,0.00025148883057349655
0.0085,0.0022691208294542157,0.00029490575488878607
0.009,0.0034090770368965504,0.0003612639290133015
0.0095,0.0037490639759582994,0.0003787856577024608
0.01,0.004779024408998304,0.00042744192232521124
0.0109524,0.008248891110599095,0.0005605919567761047
0.0119048,0.012588724391563775,0.0006910152525012394
0.0128571,0.018678490447110986,0.0008391203934138001
0.0138095,0.025578225386893538,0.000978490074468863
0.0147619,0.03725777670525009,0.00117384622320662
0.0157143,0.04885733109676858,0.0013360891329119412
0.0166667,0.06640665692186769,0.0015432362331458077
0.017619,0.08681587288142739,0.0017451247371359244
0.0185714,0.1079950592618034,0.00192368209659524
0.0195238,0.13446404242934604,0.002114430275874577
0.0204762,0.16552284927422228,0.00230347727005319
0.0214286,0.19728162922893155,0.002466451918282487
0.022381,0.22833043645795303,0.0026016287216577448
0.0233333,0.26131916916279746,0.002723088640248546
0.0242857,0.29461788995913935,0.0028254622382543155
0.0252381,0.327596623048129,0.002908924039372454
0.0261905,0.3538056162034479,0.002963546052466957
0.0271429,0.3802046020600073,0.003008711789975553
0.0280952,0.40667358522754987,0.0030445110423344347
0.0290476,0.4248628864673535,0.003063781743701188
0.03,0.4436221658108782,0.003079209643867858


==> data/data_Z_cubic_L=11_ccz=1.csv <==
p,pfail_C_Z,err_C_Z
0.004,0.00026919765850275096,0.00010167751071619646
0.0045,0.0003291953536312949,0.00011243540338776205
0.005,0.0005591865182907133,0.0001465225998139417
0.0055,0.0009391719207714916,0.0001898524670508158
0.006,0.0010791665427380942,0.00020349676108839994
0.0065,0.0016491446464592615,0.00025148883057349655
0.007,0.0020191304330852825,0.00027822171611785647
0.0075,0.0030090924027062573,0.0003394775744451543
0.008,0.0039890547564724755,0.00039067424717755006
0.0085,0.005458998287121802,0.0004566837460568895
0.009,0.0068489448909330695,0.000511172191579766
0.0095,0.008778870750901233,0.000578165712392726
0.01,0.012288735915921055,0.0006828358882918018
0.0109524,0.018258506581211177,0.0008298105064122873
0.0119048,0.02873810399699685,0.0010354877396941034
0.0128571,0.04229758309604778,0.001247443250242217
0.0138095,0.06118685744568437,0.0014854785468905152
0.0147619,0.08165607110037261,0.0016972454347080371
0.0157143,0.10847504082283176,0.0019274334591310894
0.0166667,0.13870387955176314,0.0021422407651529403
0.017619,0.17843235334271398,0.00237304621135691
0.0185714,0.21785083904216734,0.0025584217584528205
0.0195238,0.2590792552113318,0.0027155007485399536
0.0204762,0.29969769481335606,0.0028394368141568455
0.0214286,0.3366762742442486,0.0029289823291630264
0.022381,0.37149493665051364,0.0029948740957680096
0.0233333,0.40481365667856506,0.003042298239224047
0.0242857,0.43063266481554846,0.0030690042382708212
0.0252381,0.4496519341712969,0.0030832212090611917
0.0261905,0.4678212361793909,0.0030925481193231244
0.0271429,0.4752309515277661,0.0030951677716915126
0.0280952,0.48602053703504927,0.003097761109853771
0.0290476,0.4911503399685398,0.003098487143185325
0.03,0.496210145591047,0.003098883560128323


==> data/data_Z_cubic_L=11_ccz=1_nb.csv <==
p,pfail_C_Z,err_C_Z
0.003,0.0002991965060670229,0.00010719166306490997
0.0035,0.0005991849817097427,0.0001516694245281041
0.004,0.0013191573232522698,0.00022496211452609327
0.0045,0.0022891200611637303,0.00029619953294998197
0.005,0.0034390758844608225,0.0003628444930145125
0.006,0.00863887612893463,0.0005735777487052038
0.007,0.017888520794585156,0.0008215146986239724
0.008,0.033687913845101725,0.0011182618119143625
0.009,0.06067687703709174,0.0014796767379541866
0.01,0.09712547682768219,0.0018353885194206158
0.011,0.1475035415039496,0.002197835809894646
0.012,0.20109148286959408,0.0024842373870806052
0.013,0.2639790669801629,0.002731980262769568
0.014,0.3226168143524598,0.002897399860749935
0.015,0.3778046942548655,0.003005002028877051
0.016,0.4204530558754055,0.00305950238679306
0.017,0.449771929561554,0.0030832963912549682
0.018,0.4728010448750601,0.003094384049978381
0.019,0.4838306211628574,0.003097351713186028
0.02,0.4900903806879355,0.003098363881036126
0.021,0.4944302139689002,0.0030987803006503386
0.022,0.5012899504452637,0.0030989622692460046
0.023,0.49692011831673477,0.0030989137902437815
0.024,0.499010038030379,0.0030989665083260036
0.025,0.5000999961585476,0.0030989725204966247
0.026,0.49870004993888156,0.0030989621087310197
0.027,0.502019922402661,0.0030989472942156626
0.028,0.5008699665793639,0.003098967891603485
0.029,0.49848005839007686,0.003098958263805877
0.03,0.5000099996158548,0.003098972581851568


==> data/data_Z_cubic_L=13_ccz=0.csv <==
p,pfail_C_Z,err_C_Z
0.0065,0.0003391949694860522,0.00011412972299882614
0.007,0.0003791934329050815,0.00012066901754768233
0.0075,0.0005391872865811987,0.0001438800025094664
0.008,0.000889173841497705,0.00018473445383147537
0.0085,0.0010391680793190648,0.00019969392754268147
0.009,0.0014991504086379016,0.00023979744568295694
0.0095,0.002119126591632856,0.0002850135643648273
0.01,0.0028890970124491695,0.0003326599552283428
0.0109524,0.005598992909088404,0.00046246989388930727
0.0119048,0.008628876513079873,0.0005732485816764166
0.0128571,0.012458729385451929,0.000687483426891203
0.0138095,0.020798409008319536,0.0008845020464515387
0.0147619,0.030468037539869867,0.0010652487569591832
0.0157143,0.04388752201695419,0.001269617069810191
0.0166667,0.06203682479333874,0.001495083347802264
0.017619,0.0826660323017031,0.0017067700520699942
0.0185714,0.11079495170113544,0.0019453989434343268
0.0195238,0.14087379619224547,0.0021562113176581362
0.0204762,0.17576245590949377,0.0023590491107548213
0.0214286,0.21521094045651143,0.002547160857707095
0.022381,0.2530494868509131,0.002694612840952149
0.0233333,0.2943179014834966,0.002824623831765173
0.0242857,0.3312274726090204,0.003765901278286448
0.0252381,0.366535127186554,0.00298652943273969
0.0261905,0.39471404466526017,0.0030294885673450823
0.0271429,0.4202830624058746,0.003059332415231102
0.0280952,0.4425422072985644,0.0030784426964853835
0.0290476,0.4618314662823913,0.0030899299940158336
0.03,0.4731010333507028,0.003094484782413699


==> data/data_Z_cubic_L=13_ccz=1.csv <==
p,pfail_C_Z,err_C_Z
0.006,0.0004491907438883828,0.00013133049053455035
0.0065,0.0006791819085478012,0.0001614705228408122
0.007,0.000859174993933433,0.0001815941677392691
0.0075,0.0016191457988949894,0.000249194716628296
0.008,0.002189123902616157,0.00028967233344054464
0.0085,0.0030290916344157723,0.0003406004192919733
0.009,0.0039490562930534455,0.0003887184618022225
0.0095,0.005299004433445684,0.00044997786141858247
0.01,0.00740892337879948,0.000531508806391228
0.0109524,0.012558725543999503,0.0006902019033863083
0.0119048,0.020958402861995653,0.0008878250485995123
0.0128571,0.03231796647299997,0.0010960644236200654
0.0138095,0.04784736989543809,0.0013229092416373732
0.0147619,0.06990652247103275,0.0015804103975305974
0.0157143,0.09908540153521463,0.0018518012741036186
0.0166667,0.1357566546205935,0.0027407229039422523
0.017619,0.17663242248885766,0.0023636317925275537
0.0185714,0.2229906415915126,0.002579907724836775
0.0195238,0.27298872086529924,0.0027611541664197864
0.0204762,0.31588707288220813,0.002881227523842364
0.0214286,0.36064535344810195,0.002976177390065168
0.022381,0.39810391444002285,0.003033938080065418
0.0233333,0.43051266942529137,0.003068899958421829
0.0242857,0.4555217086780394,0.0030866867198931064
0.0252381,0.47171108674689155,0.0030940086230228504
0.0261905,0.4824006760956271,0.00309705225949851
0.0271429,0.4905203641696901,0.003098415563393849
0.0280952,0.49507018938360464,0.0030988219499462986
0.0290476,0.4947702009079619,0.003098803059085001
0.03,0.4997400099877763,0.0030989721635223833


==> data/data_Z_cubic_L=13_ccz=1_nb.csv <==
p,pfail_C_Z,err_C_Z
0.0035,0.00026919765850275096,0.00010167751071619646
0.004,0.000549186902435956,0.00014520732602158054
0.0045,0.0008691746097881903,0.00018264694996376012
0.005,0.0018291377318448933,0.0002648337791754958
0.006,0.0053890009761385005,0.00045376238257673366
0.007,0.012128742062244938,0.000678431156807698
0.008,0.02642819273454791,0.000994180995005846
0.009,0.0515472277616983,0.0013704343684446813
0.01,0.0878658325461769,0.0017546362841069471
0.011,0.14484364368658414,0.002181324184076642
0.012,0.20916117286438324,0.002520764392410504
0.013,0.284288286781175,0.002795736749173885
0.014,0.3524056699837819,0.002960879220248142
0.015,0.4079435364411041,0.003045995947341099
0.016,0.4501119165006157,0.0030835084233708796
0.017,0.4748409665094306,0.00309504693952786
0.018,0.4878604663523246,0.0030980590673272846
0.019,0.4963801390605779,0.00309889136729445
0.02,0.49790008067050096,0.0030989452515125405
0.021,0.5000599976951285,0.0030989725601604273
0.022,0.49959001574995493,0.0030989715406766027
0.023,0.4966801275362206,0.00309890427073619
0.024,0.5009399638903472,0.003098967106382876
0.025,0.5008499673476544,0.003098968104796734
0.026,0.5002599900122237,0.0030989721635223833
0.027,0.503749855945534,0.0030988854293381037
0.028,0.4989200414876862,0.003098965353735052
0.029,0.4992100303474742,0.003098968714628503
0.03,0.5002999884756427,0.003098972024699056


==> data/data_Z_cubic_L=15_ccz=0.csv <==
p,pfail_C_Z,err_C_Z
0.008,0.0003291953536312949,0.00011243540338776205
0.0085,0.0005391872865811987,0.0001438800025094664
0.009,0.0008191765305144038,0.00017732032776076714
0.0095,0.001229160780559454,0.00021716258558697
0.01,0.0017991388842806214,0.00026265703936806113
0.0109524,0.0036590674332654836,0.00037422855490979194
0.0119048,0.005858982921312095,0.0004730236358624048
0.0128571,0.009938826190053082,0.0006148176013605995
0.0138095,0.01607859032487408,0.0007795642593324909
0.0147619,0.023868291075730033,0.0009460467599984225
0.0157143,0.0380277471260664,0.0011854392453258197
0.0166667,0.05562707103043929,0.0014205698430406516
0.017619,0.07861618788052638,0.0016681074000126999
0.0185714,0.10971499318882166,0.0019370697077292782
0.0195238,0.14540362217445055,0.002184821023595729
0.0204762,0.18856196420358315,0.002424389848966391
0.0214286,0.23290026090357713,0.0026197426745125456
0.022381,0.2785085088171253,0.002778321952333036
0.0233333,0.3184769733885903,0.0028875333921082017
0.0242857,0.3638352309057695,0.0029818439516467125
0.0252381,0.4002538318487957,0.003036681332491859
0.0261905,0.42967270169349175,0.0030681648524239556
0.0271429,0.45012191611647046,0.003083514637588984
0.0280952,0.4676212438622958,0.003092467930326646
0.0290476,0.48026075830270903,0.0030965566879126126
0.03,0.4887004340841242,0.003098181126589602


==> data/data_Z_cubic_L=15_ccz=1.csv <==
p,pfail_C_Z,err_C_Z
0.0065,0.0002991965060670229,0.00010719166306490997
0.007,0.0005891853658549853,0.00015039926974571958
0.0075,0.0006391834451287719,0.00015664684324972052
0.008,0.0010291684634643075,0.00019873180098470232
0.0085,0.001299158091542755,0.00022325255552794245
0.009,0.002189123902616157,0.00028967233344054464
0.0095,0.0031390874088181027,0.0003467102792321558
0.01,0.004289043232115195,0.0004050368944815378
0.0109524,0.008428884195984728,0.0005666236624019762
0.0119048,0.013848675989263197,0.0007243085934682299
0.0128571,0.02297832526465663,0.0009286648657390006
0.0138095,0.039367695650603884,0.001205303230021508
0.0147619,0.06088686897004165,0.0014820692851178555
0.0157143,0.08907578606460254,0.0017655039136854405
0.0166667,0.12492440890390755,0.002049246331038582
0.017619,0.17173261072002657,0.0023375418608002586
0.0185714,0.22514055900028546,0.0025887258717639033
0.0195238,0.2789684911464441,0.0027797288093026713
0.0204762,0.3341763702805593,0.0029235814681909935
0.0214286,0.38381446338357467,0.003014145048299793
0.022381,0.4215830124669931,0.0030606227397179647
0.0233333,0.4507018938360464,0.0030838729096565975
0.0242857,0.471361100191975,0.0030938849347612266
0.0252381,0.4833706388335386,0.0030972581554277005
0.0261905,0.48875043216339803,0.003098188116013058
0.0271429,0.49612014904835416,0.003098879281889627
0.0280952,0.4982900656888365,0.0030989544603992492
0.0290476,0.4991100341889266,0.003098967673452239
0.03,0.5016699358477444,0.0030989552983018438


==> data/data_Z_cubic_L=15_ccz=1_nb.csv <==
p,pfail_C_Z,err_C_Z
0.0045,0.0006191842134192573,0.0001541782711117996
0.005,0.0007491792195311025,0.00016958125606488216
0.006,0.0032490831832204334,0.0003527129998575966
0.007,0.00848888189111327,0.0005686195265123244
0.008,0.02007843666677701,0.0008693773762051638
0.009,0.04374752739498759,0.0012676833055886396
0.01,0.08159607340524407,0.0016966772066233855
0.011,0.14172376353989985,0.0021616362365058876
0.012,0.21952077488991184,0.0025654657252797866
0.013,0.29972769366092034,0.0028395181000214972
0.014,0.3788746531513245,0.0030066656198803206
0.015,0.43161262716931464,0.0030698489802026365
0.016,0.469961153972309,0.003093374921020665
0.017,0.4876004763401009,0.0030980195130839005
0.018,0.4946802043652691,0.003098797174260688
0.019,0.49556017056048773,0.0030988504056381895
0.02,0.5005999769512854,0.0030989703513816754
0.021,0.5003099880914975,0.003098971986894488
0.022,0.4988300449449934,0.0030989640987444
0.023,0.5005499788720117,0.0030989707077363786
0.024,0.5005099804085926,0.003098970970509211
0.025,0.499960001536581,0.003098972572555365
0.026,0.5018399293172754,0.0030989516002492643
0.027,0.49819006953028894,0.003098952278876639
0.028,0.5014299450672303,0.0030989599092410606
0.029,0.4994900195914074,0.003098970970509211
0.03,0.5007799700366711,0.003098968811928887


==> data/data_Z_cubic_L=9_ccz=0.csv <==
p,pfail_C_Z,err_C_Z
0.004,0.00039919266461459614,0.0001238090253741719
0.0045,0.0005391872865811987,0.0001438800025094664
0.005,0.0007191803719668305,0.00016615385362920253
0.0055,0.0008091769146596464,0.0001762356197012012
0.006,0.0012691592439784834,0.0002206632543015635
0.0065,0.001669143878168776,0.00025300660774670947
0.007,0.002199123518470914,0.00029033171646789734
0.0075,0.002679105079499266,0.0003203760647237744
0.008,0.0038490601345058727,0.0003837846956683078
0.0085,0.004479035933355584,0.00041387120155916027
0.009,0.005868982537166852,0.0004734247411166195
0.0095,0.00740892337879948,0.000531508806391228
0.01,0.009398846933896187,0.0005980457833234172
0.0109524,0.01230873514763057,0.0006833843823457406
0.0119048,0.017938518873858944,0.0008226410159930332
0.0128571,0.02469825919167489,0.0009619453536209253
0.0138095,0.03336792613774949,0.0011131224400726314
0.0147619,0.04476748821217284,0.001281691904712046
0.0157143,0.0550870917742824,0.0014140622976783327
0.0166667,0.07098648098334655,0.0015916463228151981
0.017619,0.08837581295476953,0.0017592289376460735
0.0185714,0.10777506771299873,0.0019219587361628513
0.0195238,0.12918424525803415,0.002078814055430695
0.0204762,0.15535323994993408,0.0022451504422738274
0.0214286,0.17589245091560562,0.002359735227828965
0.022381,0.2035513883698644,0.0024955348769087615
0.0233333,0.2288504164824004,0.0026037117162344007
0.0242857,0.2535694668753605,0.002696440902945722
0.0252381,0.2823683605370616,0.002790014977611287
0.0261905,0.30721740593613356,0.0028593618752080783
0.0271429,0.3339263798841904,0.0029230363160339698
0.0280952,0.35394561082541454,0.0029638112066015404
0.0290476,0.3763447503400709,0.0030027069694413626
0.03,0.39501403314090283,0.0030298884691262124


==> data/data_Z_cubic_L=9_ccz=1.csv <==
p,pfail_C_Z,err_C_Z
0.0035,0.0004591903597431401,0.00013278358066075223
0.004,0.0006491830609835292,0.00015786661802030878
0.0045,0.000889173841497705,0.00018473445383147537
0.005,0.0013791550183808138,0.00023001416665801924
0.0055,0.0020891277440685837,0.000282993268419115
0.006,0.0025391104575326635,0.0003119151466415117
0.0065,0.0038490601345058727,0.0003837846956683078
0.007,0.0046990274821602455,0.0004238663463205628
0.0075,0.006328964866485689,0.0004915134281932941
0.008,0.008238891494744337,0.0005602548928622457
0.0085,0.01080879276941697,0.0006408796011973957
0.009,0.012518727080580473,0.0006891158665642909
0.0095,0.01581860031265039,0.0007733379672313529
0.01,0.01940846240450827,0.0008550418374889719
0.0109524,0.02887809861896345,0.0010379319996516967
0.0119048,0.04147761459595768,0.0012358214970358981
0.0128571,0.055587072567020265,0.0014200890957911576
0.0138095,0.0731263987762646,0.0016135970056692162
0.0147619,0.09602551908365888,0.001826077253081184
0.0157143,0.12238450647679919,0.002031248655602317
0.0166667,0.15132339476046688,0.0022211192836125424
0.017619,0.18043227651366545,0.002383401822918261
0.0185714,0.21567092278583025,0.002549134118450889
0.0195238,0.24781968775887506,0.002675941490008243
0.0204762,0.2802884404392721,0.0027837457192315456
0.0214286,0.3136471589307425,0.0028756903922960023
0.022381,0.3443159807572832,0.0029449207974111
0.0233333,0.3736748529068507,0.0029984346657816762
0.0242857,0.3962139870434737,0.003031476144915269
0.0252381,0.4199330758509581,0.003058981301356368
0.0261905,0.43973231524337764,0.0030763780764135984
0.0271429,0.453271795110719,0.0030854095332273185
0.0280952,0.46692127075246276,0.003092183339487166
0.0290476,0.47320102950925036,0.003094518110907872
0.03,0.481870696455325,0.003096934823652024


==> data/data_Z_cubic_L=9_ccz=1_nb.csv <==
p,pfail_C_Z,err_C_Z
0.0025,0.00046531687397828207,0.00017255989924400218
0.003,0.0008819568645751508,0.00023751914257013436
0.0035,0.0016985712461450135,0.0003294877508210954
0.004,0.002898494419063995,0.0004301525122179156
0.0045,0.005031691170919963,0.000566145625891661
0.005,0.006664919934059688,0.0006510463346730542
0.006,0.01456441415577632,0.0009585773747146529
0.007,0.027596913061646376,0.0013107502841647226
0.008,0.04624571904076222,0.0016804305243856778
0.009,0.07167742406679509,0.0020639881244388174
0.01,0.1033420633521571,0.002435670331711038
0.011,0.1483391823366189,0.0028439883783263407
0.012,0.19560282286992772,0.0031738717323774378
0.013,0.2449163321569731,0.0034409071618626847
0.014,0.2964796973932416,0.0036542843693428352
0.015,0.3410101795882349,0.0037930587381188323
0.016,0.38517401859150296,0.0038937775927158826
0.017,0.41417216193704504,0.00394132273465203
0.018,0.4429369868878529,0.003974565686577794
0.019,0.4623357448500431,0.003989338255043811
0.02,0.47318505020518553,0.0039949476834758154
0.021,0.4776014341055123,0.003996688883122943
0.022,0.4871674882896164,0.003999387336538664
0.023,0.49726684166168456,0.004000645400469571
0.024,0.49590026249252683,0.0040005706839411825
0.025,0.4979667968458873,0.004000672095400084
0.026,0.49631690248312366,0.0040005966304250025
0.027,0.49713351686469354,0.004000639426754437
0.028,0.4988167424267049,0.004000693969909413
0.029,0.5037497599153719,0.004000592665679823
0.03,0.4961002496880133,0.004000583484968364


==> data/data_Z_rhombic1_L=11_ccz=0.csv <==
p,pfail_R1_Z,err_R1_Z
0.001,0.0005591865182907133,0.0001465225998139417
0.0015,0.001789139268425864,0.00026192741019356115
0.002,0.004139048994293835,0.00039792146324355113
0.0025,0.007328926451961421,0.0005286528704579274
0.003,0.013138703263575427,0.0007057518742477171
0.0035,0.02055841822780536,0.0008794919059038034
0.004,0.031547996052183655,0.0010833596834743308
0.0045,0.044497498584094394,0.0012780017329248466
0.005,0.061396849378634266,0.0014878589995560854
0.0055,0.0821260530455462,0.0017016871787286988
0.006,0.10618512879209233,0.0019094283513914289
0.0065,0.13389406432562487,0.002110638711870099
0.007,0.16051304173098885,0.0022751491298705546
0.0075,0.19479172488109697,0.002454635980931786
0.008,0.22511056015272118,0.002588603506376668
0.0085,0.2594592406138126,0.0027167944693885036
0.009,0.28694818459854043,0.002803561034579279
0.0095,0.3161670621261414,0.0028819142149648235
0.01,0.34376600188527157,0.002943801718178014


==> data/data_Z_rhombic1_L=11_ccz=1.csv <==
p,pfail_R1_Z,err_R1_Z
0.001,0.0006691822926930439,0.000160278249330224
0.0015,0.0019391335062472238,0.00027266544216495705
0.002,0.005089012500495781,0.0004410182909997875
0.0025,0.009448845013169975,0.0005996192221028168
0.003,0.01573860338581233,0.0007714113975992911
0.0035,0.025368233453943633,0.0009745701911497026
0.004,0.03829773675414485,0.001189473041290883
0.0045,0.055147089469410944,0.00141478722738552
0.005,0.0752363177216184,0.0016348461100945781
0.0055,0.09895540652910277,0.0018507196487065965
0.006,0.12659434475165202,0.0020609282959158748
0.0065,0.15974307131017254,0.0022707263301049
0.007,0.19006190658179675,0.0024317626460942667
0.0075,0.2301903650069379,0.002609053421748424
0.008,0.25876926711983433,0.0027144433745793137
0.0085,0.29135801519048843,0.002816272368856522
0.009,0.3246967344502494,0.0029022586544951304
0.0095,0.3516556987946751,0.0029594391070152516
0.01,0.3784546692854247,0.003006014475538682


==> data/data_Z_rhombic1_L=11_ccz=1_nb.csv <==
p,pfail_R1_Z,err_R1_Z
0.0005,0.00038919304875983886,0.0001222491191018156
0.001,0.0025091116099683914,0.0003100717413351697
0.0015,0.008898866141158321,0.0005820684411009379
0.002,0.020918404398576625,0.0008869955691041163
0.0025,0.03986767644334175,0.00121261723742368
0.003,0.06983652516004946,0.0015796784065672724
0.0035,0.11014497667057623,0.0019403930277300811
0.004,0.15744315966357836,0.0022574036993208094
0.0045,0.21199106415127955,0.0025332151589537995
0.005,0.26284911038857534,0.002728218705961719
0.006,0.36162531580186813,0.0029779333301481214
0.007,0.43300257377312595,0.0030710261340199064
0.008,0.4696511658808115,0.0030932586866899985
0.009,0.4882604509865149,0.003098118282440785
0.01,0.4906003610965281,0.0030984249257196856


==> data/data_Z_rhombic1_L=13_ccz=0.csv <==
p,pfail_R1_Z,err_R1_Z
0.0015,0.0009391719207714916,0.0001898524670508158
0.002,0.0020791281282138262,0.00028231659646355776
0.0025,0.005219007506607626,0.0004465863345331825
0.003,0.009998823885181626,0.0006166518579417804
0.0035,0.016918558056673697,0.0007993263898758467
0.004,0.02630819734429082,0.0009919825486678373
0.0045,0.040237662229967774,0.0012179962516679999
0.005,0.058266969616095225,0.0014518536708362233
0.0055,0.08115609030763474,0.0016925018750580624
0.006,0.10587514070059484,0.0019069697971596665
0.0065,0.13924385880792003,0.0021457336878871317
0.007,0.1723125884396025,0.002340665790048644
0.0075,0.20906117670583566,0.0025203210781027737
0.008,0.24751969928323234,0.002674854611404727
0.0085,0.2833783217383921,0.002793032649116053
0.009,0.3202969034741561,0.002891903013655485
0.0095,0.35370562004490036,0.0029633564865846
0.01,0.38077458016372845,0.0030095813829437977


==> data/data_Z_rhombic1_L=13_ccz=1.csv <==
p,pfail_R1_Z,err_R1_Z
0.001,0.0004091922804693535,0.00012534949032493186
0.0015,0.0011691630854309101,0.00021180258090772319
0.002,0.0029790935551419857,0.00033778622356122186
0.0025,0.005798985226183551,0.00047060965380534567
0.003,0.011378770873138138,0.0006573707435769847
0.0035,0.019898443581391378,0.0008655513200282562
0.004,0.03113801180213861,0.0010765250195549816
0.0045,0.048627339932109166,0.001333101814225916
0.005,0.07051083209312385,0.0020484087851906324
0.0055,0.09545554097993772,0.0018212235607261299
0.006,0.1273743147883231,0.0020663441544548767
0.0065,0.1630129456946782,0.0022893813871745538
0.007,0.19920155547304494,0.0024754588005142415
0.0075,0.2389800273432696,0.0026431789089302713
0.008,0.28159839011624527,0.0027877027393843957
0.0085,0.3172970187177289,0.002884673235144508
0.009,0.3492757902212429,0.0029548160807415253
0.0095,0.38175454251749463,0.0030110661967656127
0.01,0.41137340467928585,0.003049901232014189


==> data/data_Z_rhombic1_L=13_ccz=1_nb.csv <==
p,pfail_R1_Z,err_R1_Z
0.001,0.0016191457988949894,0.000249194716628296
0.0015,0.005898981384731124,0.00047462597448727793
0.002,0.016028592245600295,0.0007783710225446658
0.0025,0.033717912692666,0.0011187422373116367
0.003,0.0641567433545473,0.0015186945785773504
0.0035,0.10820505119475331,0.0019253247826904875
0.004,0.16180299217625255,0.002282517190151022
0.0045,0.2266705002260633,0.0025949411900892164
0.005,0.2909380313245886,0.002815075671635591
0.006,0.39778392673267066,0.003033524565778718
0.007,0.46013153158708253,0.0030891052719769054
0.008,0.4890204217914765,0.0030982253230368326
0.009,0.49533017939582835,0.0030988374195422257
0.01,0.49990000384145244,0.0030989725204966247


==> data/data_Z_rhombic1_L=15_ccz=0.csv <==
p,pfail_R1_Z,err_R1_Z
0.0015,0.0005691861341454706,0.00014782614552176092
0.002,0.0014091538659450856,0.00023249880665887724
0.0025,0.0034790743478798516,0.00036494111602420926
0.003,0.006938941433625886,0.000514496371892431
0.0035,0.01282871517207795,0.0006974861175174544
0.004,0.02174837251452148,0.0009040374064896639
0.0045,0.035957826644131635,0.0011539645390802919
0.005,0.05224720087153132,0.001379198517229221
0.0055,0.07658626586201064,0.0016482433867944903
0.006,0.10690510113363486,0.0019151189267058177
0.0065,0.13896386956398682,0.0021439239052925296
0.007,0.18048227459293922,0.0023836593109146757
0.0075,0.22249066079877475,0.0025778427981229283
0.008,0.26609898554137146,0.0027389750932640235
0.0085,0.30708741093002173,0.002859025059137813
0.009,0.35003576102620443,0.002956301125495061
0.0095,0.3845544349568267,0.0030152370782734693
0.01,0.41144340199026913,0.0030499793368652063


==> data/data_Z_rhombic1_L=15_ccz=1.csv <==
p,pfail_R1_Z,err_R1_Z
0.0015,0.0005191880548716841,0.00014118784387741475
0.002,0.0019291338903924665,0.0002719628628775015
0.0025,0.004139048994293835,0.00039792146324355113
0.003,0.008658875360644145,0.0005742354966337408
0.0035,0.016128588404147867,0.0007807555494917322
0.004,0.02657818697236927,0.0009969214550924778
0.0045,0.041507613443521954,0.0012362489767542356
0.005,0.06332677523860243,0.0015095081742283658
0.0055,0.08993575302811167,0.001773168239375768
0.006,0.12495440775147182,0.0020494572351037387
0.0065,0.16332293378617566,0.002291132723926332
0.007,0.20845120013869547,0.002517611866482185
0.0075,0.2525695052898848,0.0026929208743330813
0.008,0.2950978715201677,0.002826800627675867
0.0085,0.3386261993359263,0.002933131278544547
0.009,0.37638474880349,0.003002770234447239
0.0095,0.40905349380098216,0.0030472765349414646
0.01,0.43895234520670656,0.003075787248372753


==> data/data_Z_rhombic1_L=15_ccz=1_nb.csv <==
p,pfail_R1_Z,err_R1_Z
0.001,0.000919172689061977,0.00018782205931965992
0.0015,0.003919057445489174,0.00038724503642421053
0.002,0.011868752050021247,0.0006712086965240025
0.0025,0.028478113984773158,0.0010309310875402412
0.003,0.05988690738456591,0.0014706310231453483
0.0035,0.1035652294381459,0.0018884872720322994
0.004,0.16787275900009024,0.002316502181057786
0.0045,0.23635012837346842,0.002633132978447315
0.005,0.3104872803206392,0.002867746624698291
0.006,0.4220829932597309,0.0030611132268405223
0.007,0.4772508739304271,0.0030957633432115105
0.008,0.49406022818227413,0.0030987539057390125
0.009,0.49722010679237744,0.003098924685581818
0.01,0.5015699396891969,0.003098957306292346


==> data/data_Z_rhombic1_L=9_ccz=0.csv <==
p,pfail_R1_Z,err_R1_Z
0.001,0.001259159628123726,0.00021979334047553343
0.0015,0.003389077805187036,0.0003602063133696219
0.002,0.0061489717811000575,0.000484517675790461
0.0025,0.010608800452321824,0.0006349870837445205
0.003,0.017768525404328068,0.0008188047372395908
0.0035,0.025978210021083827,0.0009859086516140546
0.004,0.03748776786990951,0.001177323056742865
0.0045,0.04996728845664665,0.00135039213677696
0.005,0.06700663387315313,0.0015496938451565086
0.0055,0.08476595163120214,0.001726332850154725
0.006,0.1049951745053762,0.0018999627563673742
0.0065,0.12694433130656851,0.002063361647941223
0.007,0.14943346736391774,0.0022096618196999016
0.0075,0.1744725054642301,0.002352214915502067
0.008,0.19944154625355912,0.0024765783374374583
0.0085,0.22335062776228387,0.0025813911458306715
0.009,0.24940962667978148,0.00268167307031262
0.0095,0.2749386459569769,0.0027672793556825417
0.01,0.2992377124840372,0.0028381886141151174


==> data/data_Z_rhombic1_L=9_ccz=1.csv <==
p,pfail_R1_Z,err_R1_Z
0.001,0.0015691477196212028,0.0002453232112327557
0.0015,0.003789062439377329,0.00038079326927890005
0.002,0.007658913775168413,0.0005403333906295495
0.0025,0.0139886706112298,0.0007279086899784416
0.003,0.021728373282811967,0.0009036308830754388
0.0035,0.032267968393726185,0.0010952445459479394
0.004,0.04459749474264196,0.0012793699594672806
0.0045,0.06162684054329369,0.0014904604957163513
0.005,0.08073610644173493,0.0016885025914256096
0.0055,0.10188529397454667,0.0018748623370720265
0.006,0.12541439008079067,0.0020526862750125077
0.0065,0.15362330640706107,0.0022349001855031954
0.007,0.1790623291415637,0.0023763200734884704
0.0075,0.20653127389458206,0.0025090282344923625
0.008,0.234760189452562,0.002626991895826789
0.0085,0.2613291687786522,0.0027231223086700636
0.009,0.2868681876717024,0.002803327450302435
0.0095,0.3153870920894703,0.0028799982816727116
0.01,0.3405461255800397,0.0029371620857208164


==> data/data_Z_rhombic1_L=9_ccz=1_nb.csv <==
p,pfail_R1_Z,err_R1_Z
0.0005,0.0009819504623183994,0.0002506097713589228
0.001,0.0051150191690393365,0.0005707903386506801
0.0015,0.012731198197150097,0.0008970546249938634
0.002,0.02698028587556301,0.0012964346699630709
0.0025,0.04777895420615869,0.001706686491988375
0.003,0.07574383037502053,0.002117075539409015
0.0035,0.10969165680885339,0.0025004810243199204
0.004,0.1488724815245829,0.002848203877360976
0.0045,0.19068647098088468,0.003143293136815026
0.005,0.23685018193901772,0.003401796321898383
0.006,0.3181783081035265,0.003726809848541458
0.007,0.38374077702384973,0.0038910537914858658
0.008,0.4313210639500122,0.003962784434201958
0.009,0.4613691400718583,0.003988746448021747
0.01,0.48485096994189786,0.003998868482524921


==> data/data_Z_rhombic2_L=11_ccz=0.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.0006191842134192573,0.0001541782711117996
0.0015,0.0014091538659450856,0.00023249880665887724
0.002,0.003799062055232086,0.000381293495334084
0.0025,0.007378924531235208,0.0005304396866782115
0.003,0.013208700574558729,0.0007076042506361372
0.0035,0.019918442813100894,0.0008659773431300954
0.004,0.031847984527826376,0.0010883297057833275
0.0045,0.0457374509500843,0.0012948445938534543
0.005,0.06294678983612166,0.0015052777748913741
0.0055,0.0830160188566196,0.0017100529390084713
0.006,0.10559515145666164,0.0019047447742109127
0.0065,0.13246411925839457,0.0021010702851742167
0.007,0.16485287501195353,0.0022997333728191163
0.0075,0.19189183628321735,0.0024406793463705844
0.008,0.22134070497547767,0.0025730730147328963
0.0085,0.2565093539366592,0.0027066810819345037
0.009,0.28733816961687597,0.002804698224160013
0.0095,0.3145571239735254,0.0028779492137050266
0.01,0.3439059965072382,0.0029440869895174904


==> data/data_Z_rhombic2_L=11_ccz=1.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.0006491830609835292,0.00015786661802030878
0.0015,0.002199123518470914,0.00029033171646789734
0.002,0.004859021335836362,0.00043098726513769123
0.0025,0.008758871519191719,0.0005775126003626842
0.003,0.015578609532136214,0.0007675427902800149
0.0035,0.025538226923474506,0.0009777447752051967
0.004,0.03787775288824504,0.0011831912826415355
0.0045,0.05437711904859463,0.0014054481006391243
0.005,0.07588629275217763,0.0016413156256977178
0.0055,0.09910540076692413,0.001851967590830152
0.006,0.12954423142880542,0.00208127814016108
0.0065,0.1602030536394914,0.0022733707616232547
0.007,0.19224182283813385,0.002442375017905186
0.0075,0.22506056207344738,0.0025883995215297854
0.008,0.2599892202541147,0.0027185944341148933
0.0085,0.2909480309404434,0.0028151041983103657
0.009,0.32549670371862993,0.0029041100197406103
0.0095,0.3538056162034479,0.002963546052466957
0.01,0.3760747607119925,0.0030022793603471667


==> data/data_Z_rhombic2_L=11_ccz=1_nb.csv <==
p,pfail_R2_Z,err_R2_Z
0.0005,0.0004091922804693535,0.00012534949032493186
0.001,0.002529110841677906,0.0003113019034262183
0.0015,0.00848888189111327,0.0005686195265123244
0.002,0.01955845664232963,0.0008582738347532726
0.0025,0.04024766184582253,0.001218141240865184
0.003,0.06863657125747857,0.0015670581413598547
0.0035,0.10950500125587176,0.001935443283369692
0.004,0.15763315236481876,0.0022585106515178905
0.0045,0.2099411429010543,0.00252421434941695
0.005,0.2632290957910561,0.002729486238159017
0.006,0.3626952746983272,0.0029798352107824186
0.007,0.43121264253512437,0.0030695056672726626
0.008,0.4682812185087098,0.0030927306607761635
0.009,0.486360523974111,0.003097819331258997
0.01,0.49425022088351456,0.003098767671878212


==> data/data_Z_rhombic2_L=13_ccz=0.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.0002791972743575083,0.00010354823038637513
0.0015,0.0008691746097881903,0.00018264694996376012
0.002,0.0023291185245827594,0.0002987701277546632
0.0025,0.00512901096391481,0.00044273914975160894
0.003,0.009078859226543954,0.0005878721924103631
0.0035,0.016408577648081072,0.0007873912135530313
0.004,0.026838176984592958,0.0010016517808388796
0.0045,0.03941769372987767,0.0012060369850797892
0.005,0.05704701648181483,0.0014375045139320517
0.0055,0.08006613217946619,0.0016820947608598945
0.006,0.10725508768855135,0.001917875329479249
0.0065,0.13621397520392856,0.0021259921173051788
0.007,0.17068265105527705,0.002331861729341094
0.0075,0.20914117363267373,0.002520675747977137
0.008,0.2450897926305263,0.0026659867742891276
0.0085,0.2821983670675307,0.002789505350593296
0.009,0.3199769157668039,0.0028911383956888095
0.0095,0.3555855478255947,0.00296689663623003
0.01,0.37952462818188376,0.003007668624178071


==> data/data_Z_rhombic2_L=13_ccz=1.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.00026919765850275096,0.00010167751071619646
0.0015,0.0009591711524810063,0.00019186130874729795
0.002,0.0028890970124491695,0.0003326599552283428
0.0025,0.006258967555502388,0.0004888050578227204
0.003,0.011128780476769205,0.0006501916473462959
0.0035,0.01999843973993895,0.0008676791667258605
0.004,0.03179798644855259,0.001087503166822799
0.0045,0.04760737911492392,0.0013197536663508065
0.005,0.06987753930741661,0.002039883715280043
0.0055,0.09626550986417305,0.0018281150154104877
0.006,0.12724431978221123,0.0020654432832858346
0.0065,0.16204298295676672,0.002283882281623552
0.007,0.20205144599165079,0.00248866337841383
0.0075,0.24094995166665678,0.002650613206474913
0.008,0.2793684757806344,0.002780949208937036
0.0085,0.31593707096148194,0.0028813502359136146
0.009,0.3550055701060188,0.002965809795848709
0.0095,0.38488442228003367,0.003015721688385825
0.01,0.4096434711364128,0.0030479506685245645


==> data/data_Z_rhombic2_L=13_ccz=1_nb.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.001389154634235571,0.00023084536806522807
0.0015,0.005149010195624325,0.0004435970237637897
0.002,0.015378617215041067,0.0007626776235628663
0.0025,0.03408789847929202,0.0011246480823768415
0.003,0.06474672068997797,0.001525180478632927
0.0035,0.10707509460316572,0.0019164585527231893
0.004,0.16400290766429917,0.0022949640509037526
0.0045,0.2233706269939934,0.0025814734765709888
0.005,0.28521825105566745,0.00279848583654131
0.006,0.3963139832020213,0.0030316075901254745
0.007,0.46072150892251323,0.0030893955952897957
0.008,0.48613053280945157,0.0030977801031668254
0.009,0.49752009526802016,0.003098934465323609
0.01,0.49711011101797514,0.0030989208201582536


==> data/data_Z_rhombic2_L=15_ccz=0.csv <==
p,pfail_R2_Z,err_R2_Z
0.0015,0.0005991849817097427,0.0001516694245281041
0.002,0.0013591557866712992,0.0002283426364673582
0.0025,0.00329908126249422,0.00035540756315839835
0.003,0.006638952957983166,0.0005033279970436761
0.0035,0.012368732842759113,0.000685027094896957
0.004,0.021058399020543225,0.0008898950625970927
0.0045,0.03442788541835377,0.0011300437600681107
0.005,0.05198721085930763,0.0013759513753360951
0.0055,0.07432635267883549,0.0016257287668510446
0.006,0.10530516259687368,0.0019024358740192884
0.0065,0.1398138369116412,0.0021494088505076264
0.007,0.1762724363180864,0.0023617380819409674
0.0075,0.22106071573154445,0.002571907347082453
0.008,0.26238912805925646,0.002726680814858245
0.0085,0.30728740324711684,0.0028595431272457205
0.009,0.3503157502701376,0.0029568461677861005
0.0095,0.38281450179809895,0.0030126576106968635
0.01,0.40966347036812234,0.0030479734410234064


==> data/data_Z_rhombic2_L=15_ccz=1.csv <==
p,pfail_R2_Z,err_R2_Z
0.0015,0.0004991888231621694,0.00013844323264834593
0.002,0.0015091500244926589,0.0002405946588394745
0.0025,0.00441903823822704,0.0004111022946832541
0.003,0.008858867677739291,0.0005807705513623089
0.0035,0.014688643721062813,0.0007456333460972962
0.004,0.026588186588224025,0.0009971038538109823
0.0045,0.041357619205700594,0.001234109817304907
0.005,0.062236817110433884,0.0014973316535440593
0.0055,0.08971576147930702,0.0017712122815064086
0.006,0.12457442234899103,0.0020467829298738294
0.0065,0.16328293532275664,0.0022909069107642146
0.007,0.2075512347117673,0.0025135989529137307
0.0075,0.2532994772472821,0.002695492352601209
0.008,0.30055766177686516,0.0028417612627635023
0.0085,0.34004614478730183,0.0029361175735103566
0.009,0.3804545924563762,0.003009093731945827
0.0095,0.40975346691081516,0.003048075852783318
0.01,0.43636244470032437,0.0030737700452627176


==> data/data_Z_rhombic2_L=15_ccz=1_nb.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.0007691784512406172,0.0001718281027231652
0.0015,0.003829060902796358,0.0003827901911727969
0.002,0.011438768568266682,0.000659081548786944
0.0025,0.02850811283233743,0.0010314580109115781
0.003,0.058426963469771345,0.0014537221048535405
0.0035,0.1044551952492193,0.001895642389283428
0.004,0.16450288845703703,0.0022977721959937555
0.0045,0.23451019905619305,0.0026260216459790984
0.005,0.30792737866182135,0.0028611967061838712
0.006,0.42140301938160746,0.0030604453769908758
0.007,0.47994077059535684,0.003096477694359019
0.008,0.4941402251091122,0.003098759756557076
0.009,0.4984600591583674,0.003098957884518999
0.01,0.5011199569757329,0.003098964808356461


==> data/data_Z_rhombic2_L=9_ccz=0.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.0012491600122689686,0.000218919952387891
0.0015,0.0027691016221920817,0.00032569796103227173
0.002,0.005828984073747823,0.00047181822531569697
0.0025,0.010428807366936193,0.0006296345838127646
0.003,0.016928557672528453,0.0007995585071330687
0.0035,0.025388232685653146,0.0009749442672468019
0.004,0.036517805131998045,0.0011625774894972831
0.0045,0.04908732226142801,0.001339068269780864
0.005,0.0660066722876774,0.0015389111123508522
0.0055,0.08398598159453106,0.0017191041582947139
0.006,0.10240527399899406,0.0018790963008881395
0.0065,0.12630435589186406,0.0020589081800161156
0.007,0.14921347581511307,0.002208320247031233
0.0075,0.17241258459815006,0.002341203419415101
0.008,0.19874157314372612,0.002473309104562114
0.0085,0.22471057551853088,0.0025869701378728144
0.009,0.24872965280165796,0.00267922776483714
0.0095,0.27420867399957966,0.0027649941112912278
0.01,0.3010776418013126,0.002843160973953554


==> data/data_Z_rhombic2_L=9_ccz=1.csv <==
p,pfail_R2_Z,err_R2_Z
0.001,0.0012391603964142114,0.00021804304828937924
0.0015,0.0036890662808297557,0.0003757538221244162
0.002,0.007398923762944723,0.0005311526794915247
0.0025,0.01353868789776572,0.0007162688206754186
0.003,0.02034842629485546,0.0008750824288221856
0.0035,0.03183798491197162,0.0010881644552763574
0.004,0.045187472078072645,0.0012874068247541311
0.0045,0.061976827098210195,0.0014944079959991778
0.005,0.08042611835023745,0.0016855420739995926
0.0055,0.10289525517587716,0.0018830722382351683
0.006,0.12484441197706948,0.0020486837315544814
0.0065,0.14950346467490105,0.0022100883365418164
0.007,0.17851235026955203,0.0023734625462356012
0.0075,0.20604129271769894,0.0025068238651715855
0.008,0.23350023785486257,0.002622088860203645
0.0085,0.2599492217906957,0.0027184587677730855
0.009,0.2875181627022616,0.00280522222296061
0.0095,0.3179669929799977,0.002886299844054867
0.01,0.3395661632262735,0.002935111414043032


==> data/data_Z_rhombic2_L=9_ccz=1_nb.csv <==
p,pfail_R2_Z,err_R2_Z
0.0005,0.0009486192630706498,0.00024632382808737884
0.001,0.004515057582579846,0.0005364330630947683
0.0015,0.012414551804296476,0.0008859707967838026
0.002,0.025213732315432287,0.0012544108838606633
0.0025,0.04632904703888159,0.0016818703116202112
0.003,0.07421059520962404,0.0020972760814434877
0.0035,0.10769178485398842,0.0024803631842558707
0.004,0.14680594717122245,0.002831798046758082
0.0045,0.18865326782677194,0.0031304152835871725
0.005,0.23498363478114376,0.00339250670653899
0.006,0.3169283881317359,0.0037228902426793375
0.007,0.38579064577758637,0.0038949384861975372
0.008,0.43707069582024893,0.003968892324117925
0.009,0.4650189063894869,0.003990902020993524
0.01,0.4855342595264767,0.003999030465863891

